Resolution Studies for Axion Searches with CUPID-0

Axions, hypothetical particles proposed to solve the strong CP problem and considered promising dark matter candidates, can be produced in the Sun and interact in detectors via couplings to photons, electrons, or nucleons. The CUORE and CUPID scintillating cryogenic calorimeters, originally developed to search for dark matter and neutrinoless double beta decay, are well suited to axion searches due to their excellent energy resolution, particle identification capability and low background. In order to search for high-energy solar axions at 5.5~MeV, a resolution study is carried out using calibration and background spectra, extrapolating the detector response in the hypothetical signal region. The analysis is based on exposures of 9.95~kg$\cdot$yr (CUPID-0 Phase~I) and 5.74~kg$\cdot$yr (CUPID-0 Phase~II). The energy resolution FWHM at 5.5~MeV is found to be $(39.8 \pm 2.1)$ keV for events fully contained in a single crystal, enabling axion searches with a background level lower than $10^{-3}$\,counts/(keV kg y).

==> 14YRM2025/readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14


==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

